Improving the filtering of Branch-And-Bound MDD solver (extended)

This paper presents and evaluates two pruning techniques to reinforce the efficiency of constraint optimization solvers based on multi-valued decision-diagrams (MDD). It adopts the branch-and-bound framework proposed by Bergman et al. in 2016 to solve dynamic programs to optimality. In particular, our paper presents and evaluates the effectiveness of the local-bound (LocB) and rough upper-bound pruning (RUB). LocB is a new and effective rule that leverages the approximate MDD structure to avoid the exploration of non-interesting nodes. RUB is a rule to reduce the search space during the development of bounded-width-MDDs. The experimental study we conducted on the Maximum Independent Set Problem (MISP), Maximum Cut Problem (MCP), Maximum 2 Satisfiability (MAX2SAT) and the Traveling Salesman Problem with Time Windows (TSPTW) shows evidence indicating that rough-upper-bound and local-bound pruning have a high impact on optimization solvers based on branch-and-bound with MDDs. In particular, it shows that RUB delivers excellent results but requires some effort when defining the model. Also, it shows that LocB provides a significant improvement automatically; without necessitating any user-supplied information. Finally, it also shows that rough-upper-bound and local-bound pruning are not mutually exclusive, and their combined benefit supersedes the individual benefit of using each technique.

==> graphs/local_bounds.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Exact] (0) at (0, 4.5) {r};
		\node [style=Cutset] (1) at (-1.75, 2.25) {a};
		\node [style=Cutset] (2) at (1.5, 2.25) {b};
		\node [style=Inexact] (3) at (-3, 0) {};
		\node [style=Inexact] (4) at (-3, -2) {};
		\node [style=Exact] (5) at (0, 0) {};
		\node [style=Inexact] (6) at (2.75, 0) {};
		\node [style=Exact] (7) at (-1, -2) {};
		\node [style=Exact] (8) at (1, -2) {};
		\node [style=Inexact] (9) at (2.75, -2) {};
		\node [color=purple] (11) at (-3, -3) {0};
		\node [color=purple] (13) at (-1, -3) {0};
		\node [color=purple] (15) at (1, -3) {0};
		\node [color=purple] (17) at (2.75, -3) {0};
		\node [color=purple] (18) at (-1.25, 3.5) {10};
		\node [color=purple] (20) at (1.25, 3.5) {0};
		\node [color=purple] (22) at (-2.75, 1.25) {2};
		\node [color=purple] (25) at (0.25, 1.25) {100};
		\node [color=purple] (26) at (2.75, 1.25) {5};
		\node [color=purple] (28) at (3, -1) {4};
		\node [color=purple] (30) at (-1, -1) {1};
		\node [color=purple] (32) at (1, -1) {2};
		\node [color=purple] (34) at (-3.25, -1) {4};
		\node [style=Exact] (35) at (0, -4) {t};
		\node [style=none] (41) at (4.25, 3.25) {$v|_b^* = 102$};
		\node [style=none] (42) at (-4.25, 3.5) {$v|_a^* = 16$};
		\node [style=none] (43) at (-4.25, 3) {};
		\node [style=none] (44) at (4.25, 3) {};
		\node [style=none] (45) at (3.75, 4.75) {$v^* = 102$};
		\node [style=none] (46) at (3.5, 5.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw [style=BestPath] (0) to (2);
		\draw [style=BestPath] (2) to (5);
		\draw (5) to (7);
		\draw [style=BestPath] (5) to (8);
		\draw (2) to (6);
		\draw (6) to (9);
		\draw (1) to (3);
		\draw (3) to (4);
		\draw [bend right=15] (4) to (35);
		\draw (7) to (35);
		\draw [style=BestPath] (8) to (35);
		\draw [bend left=15] (9) to (35);
		\draw [style=BlackArrow, in=-75, out=-165, looseness=1.25] (1) to (43.center);
		\draw [style=BlackArrow, in=-105, out=-15] (2) to (44.center);
		\draw [style=BlackArrow, in=120, out=45, looseness=1.25] (0) to (46.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> graphs/no_lb_in_shallow.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Exact] (1) at (-10.75, 4) {r};
		\node [style=Exact] (3) at (-14, 2) {a};
		\node [style=Exact] (4) at (-10.75, 2) {b};
		\node [style=Exact] (5) at (-7.75, 2) {c};
		\node [style=Exact] (6) at (-15.25, 0) {d};
		\node [style=Exact] (7) at (-12.75, 0) {e};
		\node [style=Exact] (8) at (-10.75, 0) {f};
		\node [style=Exact] (9) at (-7.75, 0) {g};
		\node [style=Exact] (11) at (-14, -2) {h};
		\node [style=Exact] (12) at (-10.75, -2) {i};
		\node [style=Exact] (13) at (-7.75, -2) {j};
		\node [style=Exact] (14) at (-10.75, -4) {t};
		\node [color=purple] (16) at (-13.25, 3) {13};
		\node [color=purple] (18) at (-11.25, 3) {9};
		\node [color=purple] (20) at (-8.5, 3) {10};
		\node [color=purple] (21) at (-15.25, 1) {1};
		\node [color=purple] (22) at (-13.75, 1) {2};
		\node [color=purple] (23) at (-11.25, 1) {1};
		\node [color=purple] (24) at (-9.75, 1) {-1};
		\node [color=purple] (25) at (-7.25, 1) {3};
		\node [color=purple] (26) at (-11.25, -1) {7};
		\node [color=purple] (27) at (-7.25, -1) {-10};
		\node [color=purple] (28) at (-15.5, -1) {-10};
		\node [color=purple] (29) at (-14, -1) {-10};
		\node [color=purple] (30) at (-12.75, -3.25) {0};
		\node [color=purple] (31) at (-11.25, -3.25) {0};
		\node [color=purple] (32) at (-8.75, -3.25) {0};
		\node [style=none] (33) at (-10.75, -5) {(a) Exact MDD $\dd{B}$};
		\node [style=Exact] (34) at (0, 4) {r};
		\node [style=Exact] (38) at (-4.5, 0) {d};
		\node [style=Exact] (39) at (-1.75, 0) {e};
		\node [style=Exact] (42) at (-3, -2) {h};
		\node [style=Inexact] (43) at (1.5, -2) {i};
		\node [style=Exact] (45) at (0, -4) {t};
		\node [color=purple] (46) at (-2.25, 3) {13};
		\node [color=purple] (47) at (-0.5, 3) {9};
		\node [color=purple] (48) at (0.75, 3) {10};
		\node [color=purple] (49) at (-4.5, 1) {1};
		\node [color=purple] (50) at (-2.75, 1) {2};
		\node [color=purple] (54) at (1, -1) {7};
		\node [color=purple] (56) at (-4.5, -1) {-10};
		\node [color=purple] (57) at (-3, -1) {-10};
		\node [color=purple] (58) at (-2.25, -3.25) {0};
		\node [color=purple] (59) at (1.25, -3.25) {0};
		\node [style=none] (61) at (0, -5) {(b) Relaxed MDD $\rlx{B}$};
		\node [style=Cutset] (62) at (-3, 2) {a};
		\node [style=Cutset] (63) at (0, 2) {b};
		\node [style=Cutset] (64) at (3, 2) {c};
		\node [style=Inexact] (65) at (1.5, 0) {$\mathcal{M}$};
		\node [color=purple] (66) at (0.25, 1) {1};
		\node [color=purple] (68) at (3, 1) {3};
		\node [style=Exact] (69) at (10.25, 4) {r};
		\node [style=Exact] (71) at (8.5, 0) {e};
		\node [style=Exact] (72) at (7.25, -2) {h};
		\node [style=Inexact] (73) at (11.75, -2) {i};
		\node [style=Exact] (74) at (10.25, -4) {t};
		\node [color=purple] (75) at (8, 3) {13};
		\node [color=purple] (77) at (11, 3) {10};
		\node [color=purple] (79) at (7.5, 1) {2};
		\node [color=purple] (80) at (11.25, -1) {7};
		\node [color=purple] (82) at (7.25, -1) {-10};
		\node [color=purple] (84) at (11.5, -3.25) {0};
		\node [style=none] (85) at (10.25, -5) {(c) Shallow Representation of $\rlx{B}$};
		\node [style=Cutset] (86) at (7.25, 2) {a};
		\node [style=Cutset] (88) at (13.25, 2) {c};
		\node [style=Inexact] (89) at (11.75, 0) {$\mathcal{M}$};
		\node [color=purple] (91) at (13.25, 1) {3};
		\node [style=none] (92) at (2.75, -1.25) {};
		\node [style=none] (93) at (3.75, -1.25) {$\oplus(f, g)$};
		\node [style=none] (94) at (4.5, 0.5) {$\Gamma(c,g)$};
		\node [style=none] (95) at (4.25, 0.25) {};
		\node [style=none] (96) at (-4.5, 3.25) {$v|^*_a = 5$};
		\node [style=none] (97) at (-1.5, 4.75) {$v|^*_{b} = 17$};
		\node [style=none] (98) at (3.5, 3.75) {$v|^*_{c} = 20$};
		\node [style=none] (99) at (3.5, 3.5) {};
		\node [style=none] (100) at (-1.5, 4.5) {};
		\node [style=none] (101) at (-4.5, 3) {};
		\node [style=none] (102) at (0, 6) {$v^*(\rlx{B}) = 20$};
		\node [style=none] (103) at (-10.75, 6) {$v^*(\dd{B}) = 17$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (5);
		\draw (1) to (3);
		\draw (3) to (7);
		\draw (5) to (9);
		\draw (5) to (8);
		\draw (3) to (6);
		\draw (6) to (11);
		\draw (7) to (11);
		\draw (9) to (13);
		\draw (13) to (14);
		\draw (11) to (14);
		\draw [style=BestPath] (1) to (4);
		\draw [style=BestPath] (4) to (8);
		\draw [style=BestPath] (8) to (12);
		\draw [style=BestPath] (12) to (14);
		\draw (38) to (42);
		\draw (39) to (42);
		\draw (42) to (45);
		\draw [style=BestPath] (43) to (45);
		\draw (34) to (62);
		\draw (62) to (38);
		\draw (62) to (39);
		\draw (34) to (63);
		\draw [style=BestPath] (34) to (64);
		\draw [style=BestPath] (65) to (43);
		\draw [style=RelaxedArc, BestPath] (64) to (65);
		\draw [style=RelaxedArc] (63) to (65);
		\draw (71) to (72);
		\draw [style=BestPath] (73) to (74);
		\draw (69) to (86);
		\draw (86) to (71);
		\draw [style=BestPath] (69) to (88);
		\draw [style=BestPath] (89) to (73);
		\draw [style=RelaxedArc, BestPath] (88) to (89);
		\draw [style=BlackArrow, bend left, looseness=1.25] (92.center) to (65);
		\draw [style=BlackArrow, bend right=315] (95.center) to (68);
		\draw [style=BlackArrow, in=-90, out=30] (64) to (99.center);
		\draw [style=BlackArrow, in=-90, out=165, looseness=1.25] (63) to (100.center);
		\draw [style=BlackArrow, bend left=15] (62) to (101.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> graphs/rough_ub.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Exact] (4) at (-4, 7) {};
		\node [style=Exact] (5) at (-5, 8.5) {r};
		\node [style=Exact] (6) at (-5, 7) {};
		\node [style=Exact] (7) at (-6, 7) {};
		\node [style=Suppressed] (8) at (-5, 5.5) {s};
		\node [style=Suppressed] (9) at (-4.5, 4) {};
		\node [style=Exact] (10) at (-7, 5.5) {};
		\node [style=Exact] (11) at (-6, 5.5) {};
		\node [style=Exact] (12) at (-6.5, 4) {};
		\node [style=Suppressed] (13) at (-5.5, 4) {};
		\node [style=Exact] (14) at (-3.5, 4) {};
		\node [style=Exact] (15) at (-4, 5.5) {};
		\node [style=Exact] (16) at (-2.5, 4) {};
		\node [style=Exact] (17) at (-3, 5.5) {};
		\node [style=Exact] (18) at (-7.5, 4) {};
		\node [style=Suppressed] (19) at (-6, 2.5) {};
		\node [style=Suppressed] (20) at (-5, 2.5) {};
		\node [style=Suppressed] (21) at (-4, 2.5) {};
		\node [style=Suppressed] (22) at (-4.5, 1) {};
		\node [style=Suppressed] (23) at (-5.5, 1) {};
		\node [style=Exact] (24) at (-5, -0.25) {t};
		\node [style=none] (26) at (-0.75, 7) {
\begin{math}
	\begin{array}{lcr}
		\underline{v} &= &100\\
        \\
		\overline{v_s}&= &42 \\
	\end{array}
\end{math}
};
		\node [style=Exact] (27) at (-3, 2.5) {};
		\node [style=Exact] (28) at (-7, 2.5) {};
		\node [style=Exact] (29) at (-6.5, 1) {};
		\node [style=Exact] (30) at (-3.5, 1) {};
		\node [style=none] (33) at (-0.75, 6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5) to (4);
		\draw (5) to (7);
		\draw (5) to (6);
		\draw (4) to (15);
		\draw (4) to (17);
		\draw (4) to (8);
		\draw (6) to (8);
		\draw (7) to (11);
		\draw (7) to (10);
		\draw (10) to (12);
		\draw (10) to (18);
		\draw (11) to (12);
		\draw (15) to (14);
		\draw (17) to (14);
		\draw (17) to (16);
		\draw [style=Pruned] (9) to (20);
		\draw (18) to (28);
		\draw (12) to (28);
		\draw (28) to (29);
		\draw (29) to (24);
		\draw (14) to (27);
		\draw (16) to (27);
		\draw (27) to (30);
		\draw (30) to (24);
		\draw [style=RedArrow, line width=1.5pt, in=-30, out=-90] (33.center) to (8);
		\draw [style=Pruned] (8) to (13);
		\draw [style=Pruned] (8) to (9);
		\draw [style=Pruned] (13) to (19);
		\draw [style=Pruned] (13) to (20);
		\draw [style=Pruned] (9) to (21);
		\draw [style=Pruned] (19) to (23);
		\draw [style=Pruned] (20) to (23);
		\draw [style=Pruned] (20) to (22);
		\draw [style=Pruned] (21) to (22);
		\draw [style=Pruned] (22) to (24);
		\draw [style=Pruned] (23) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

